Deep Learning with Pretrained 'Internal World' Layers: A Gemma 3-Based Modular Architecture for Wildfire Prediction

Deep learning models, especially large Transformers, carry substantial "memory" in their intermediate layers -- an \emph{internal world} that encodes a wealth of relational and contextual knowledge. This work harnesses that internal world for wildfire occurrence prediction by introducing a modular architecture built upon Gemma 3, a state-of-the-art multimodal model. Rather than relying on Gemma 3's original embedding and positional encoding stacks, we develop a custom feed-forward module that transforms tabular wildfire features into the hidden dimension required by Gemma 3's mid-layer Transformer blocks. We freeze these Gemma 3 sub-layers -- thus preserving their pretrained representation power -- while training only the smaller input and output networks. This approach minimizes the number of trainable parameters and reduces the risk of overfitting on limited wildfire data, yet retains the benefits of Gemma 3's broad knowledge. Evaluations on a Moroccan wildfire dataset demonstrate improved predictive accuracy and robustness compared to standard feed-forward and convolutional baselines. Ablation studies confirm that the frozen Transformer layers consistently contribute to better representations, underscoring the feasibility of reusing large-model mid-layers as a learned internal world. Our findings suggest that strategic modular reuse of pretrained Transformers can enable more data-efficient and interpretable solutions for critical environmental applications such as wildfire risk management.

==> errorsfoundnad_solved.txt <==
Below is a high-level **report** summarizing all major issues we encountered when integrating a **Gemma 3** decoder layer (in float16) and how each was resolved.

---

## **1. Initialization Error with Xavier**

**Problem**  
When we attempted to apply `nn.init.xavier_uniform_` to **every** parameter (including 1D parameters like biases), we saw:
```
ValueError: Fan in and fan out can not be computed for tensor with fewer than 2 dimensions
```

**Cause**  
Xavier initialization requires a 2D+ weight matrix. Applying it to bias or LayerNorm weights (which are 1D) triggers the error.

**Solution**  
Only apply Xavier to parameters that have `param.dim() > 1`. For example:
```python
for name, param in layer.named_parameters():
    if 'weight' in name and param.dim() > 1:
        nn.init.xavier_uniform_(param)
    elif 'bias' in name:
        nn.init.zeros_(param)
```
This safely initializes 2D weights while skipping 1D.

---

## **2. Unable to Load Real Gemma → Fallback**

**Problem**  
```
Error loading Gemma: We couldn't connect to 'https://huggingface.co' ...
Falling back to simulated
```
We had no internet or no local checkpoint, so the real weights could not be loaded.

**Solution**  
1. **Provide Internet** so the code can fetch from Hugging Face, or  
2. **Download** the `gemma-3-*-it` model locally, then specify that path in `from_pretrained` with `local_files_only=True`.  
If neither is done, the script uses a “simulated” layer.

---

## **3. Missing Positional Arguments for Gemma Layer**

**Problem**  
```
TypeError: forward() missing 2 required positional arguments:
'position_embeddings_global' and 'position_embeddings_local'
```
The real Gemma layer expects these arguments as part of the `forward()` signature.

**Solution**  
Pass dummy or actual `(pos_global, pos_local)` Tensors to the layer. For example:
```python
gemma_out = gemma_layer(
    gemma_in,
    position_embeddings_global=pos_global,
    position_embeddings_local=pos_local
)
```
Without them, the code can’t run.

---

## **4. Dtype Mismatch (float vs bfloat16 vs float16)**

**Problem**  
```
RuntimeError: expected mat1 and mat2 to have the same dtype,
but got: float != struct c10::BFloat16
```
The Gemma sub-layer loaded in BF16 or FP16, but our data was in float32.

**Solution**  
Either **cast** data to BF16/FP16 or load the Gemma sub-layer in float32 so they match. For example:

- **Option A**  
  ```python
  X_train_tensor = torch.FloatTensor(X_train_scaled).to(torch.bfloat16)
  ...
  model = Gemma3ForCausalLM.from_pretrained(
      ..., torch_dtype=torch.bfloat16
  )
  ```
- **Option B**  
  ```python
  model = Gemma3ForCausalLM.from_pretrained(
      ..., torch_dtype=torch.float32
  )
  # data can remain float32
  ```

---

## **5. Rotary Embedding Dimension Mismatch**

### **5.1 “(256) must match (144)”** or “(256) must match (288)”

**Problem**  
We see:
```
RuntimeError: The size of tensor a (256) must match the size of tensor b (144) at non-singleton dimension 3
```
Inside `apply_rotary_pos_emb`, the query/key shape didn’t line up with `(cos, sin)`. We tried `(seq_len, 144)` for `(cos, sin)`, but the sub-layer actually used a final dimension of 256 for each head.

**Cause**  
Even if `config.hidden_size=1152` and `config.num_attention_heads=4` suggests `head_dim=288`, **some** Gemma sub-layers really do:

- `self_attn.head_dim=256`, or  
- Only part of the dimension goes through standard Q/K.  

Hence Q is shaped `(..., 256)`, while `(cos, sin)` is `(..., 144)`.

**Solution**  
**Directly read** the **sub-layer**’s `head_dim` (and `num_heads`) rather than relying on `hidden_size`. For example:

```python
attn = gemma_decoder.self_attn
# Suppose attn.num_heads=4, attn.head_dim=256
final_dim = attn.num_heads * attn.head_dim  # => 1024
```
Build your pipeline so the final dimension is `1024`. Then for `(cos, sin)`, do `(seq_len, head_dim//2)` = `(1,128)`. This matches how the sub-layer splits Q. The mismatch disappears once you shape `(cos, sin)` to `(1,128)` instead of `(1,144)`.

---

## **6. Overriding Method → “missing 1 required positional argument: 'self'”**

**Problem**  
We tried to override `module.forward = debug_wrapper(module.forward)`, causing a `TypeError: wrapper() missing 1 required positional argument: 'self'`. 

**Cause**  
We replaced a bound method with a function that isn’t receiving `self` in the normal Python method-binding system.

**Solution**  
Use a **forward hook** or **forward_pre_hook** in PyTorch instead, e.g.:
```python
layer.self_attn.register_forward_pre_hook(debug_attention_pre_hook)
```
which receives `(module, inputs)` properly and does not break method binding.

---

### **Summary**

The core final fix for “(256) vs (144)” is to confirm the actual shape used by the sub-layer’s attention. We discovered that `hidden_size=1152` does **not** necessarily map to `head_dim=288`. Instead, the sub-layer might do `head_dim=256`. So the correct approach is:

1. Read `sub_layer.self_attn.num_heads` and `sub_layer.self_attn.head_dim`.  
2. Make your pipeline produce `num_heads * head_dim` final dims.  
3. For `(cos, sin)`, each has shape `(seq_len, head_dim//2)` if `rotate_half(...)` is used.  

This ensures no dimension mismatch. Along the way, we used **debugging hooks** and **printouts** to identify the actual shapes. That was the final key to resolving the rotary embedding mismatch.


CONTEXT PROMPT:

Please consider the following conversation history and code samples:

---
Information about Gemma-3-1B:

- The local model is at "C:\\AIDev\\gemma-3-1b-it" (which contains model.safetensors, config.json, etc.).
- The model is loaded with Gemma3ForCausalLM.from_pretrained(... torch_dtype=float16, local_files_only=True).
- The internal architecture has ~26 Gemma3DecoderLayer entries, plus embedding/pos modules. We want to skip all embedding & positional logic and directly feed in shaped data at the mid-layers.

We enumerated the full Gemma layers, which look like:

Gemma3ForCausalLM
├─ model: Gemma3TextModel
│  ├─ embed_tokens: Gemma3TextScaledWordEmbedding
│  ├─ layers: ModuleList of 26 Gemma3DecoderLayer
│  │   ...
│  ├─ rotary_emb, rotary_emb_local
│  └─ norm
└─ lm_head: Linear

Each Gemma3DecoderLayer has:
 self_attn (Gemma3Attention: q_proj,k_proj,v_proj,o_proj),
 mlp (Gemma3MLP: gate_proj, up_proj, down_proj),
 layernorm blocks, etc.

We do NOT want to use the model’s embeddings or positional encodes. We want to pass a custom input (ex: 1152 dims) into the middle Gemma layers (like layer 13..25) and freeze them.

Main Issues faced:
1) “mat1 and mat2 must have same dtype (Float vs Half)” → solved by converting data to float16 as well (`inputs=inputs.half()`).
2) “NoneType has no attribute 'shape'” in partial caching → solved by passing `attention_mask=None` and setting `gemma_model.config.is_sliding=False`.
3) We want to skip embeddings, skip rotary positions → just feed shaped data to the decoder layers.

Solutions:
- We define an “input MLP” that outputs hidden=1152, unsqueeze to (B,1,1152), pass each Gemma3DecoderLayer in a loop, ignoring positional embeddings.
- Freeze these Gemma layers to use them as a “frozen internal representation.”
- Then do a final classifier for our custom task (wildfire prediction, etc.).

ASCII schema (the plan):

+--------------------+ (Input features)
     \ 
      \--(MLP => 1152 dims)--> (B,1,1152)
        \--(Frozen Gemma layers 13..25 in sequence)--> (B,1,1152)
          \--(Squeeze)--> (B,1152)
            \--(Classifier MLP)--> (B,1 for binary class)

We also have code that loads and trains on a “toy dataset” or a real dataset, balancing classes, standardizing, etc. Key steps:

1) Build DataLoader: X in float32 → cast to half in training loop.
2) Model loaded from local path in float16. Freeze layers. Skip embeddings/pos by calling them with `attention_mask=None, position_embeddings_global=None, position_embeddings_local=None, use_cache=False`.
3) Evaluate with BCELoss, print confusion matrix, etc.

We want to continue from here, possibly refining how we feed partial layers, handle shape mismatches, or deploy for real data. We also might discuss dynamic shapes or advanced partial-caching if needed. But the gist is: we overcame dtype mismatches, partial caching errors, and skipping embeddings in Gemma 3 1B.

------

[END OF CONTEXT]

Now, in this new conversation, please keep that entire context in mind. We want to refine or continue the approach of hooking a custom (B, features) input → mid-layer of Gemma 3 1B, and we’re ignoring embedding/position layers entirely, plus freezing the sub-layers for a specialized classification task. Additionally, we might want to discuss how to handle bigger datasets or advanced training/finetuning strategies without losing the “frozen mid-layers” logic. Please proceed, referencing the context above if needed, while focusing on any further improvements or experiments.

END PROMPT
In the Gemma3 1B model variant, each decoder layer uses a hidden size of 1152. That means these layers expect the incoming embeddings (or hidden states) to be shaped 
(
batch
,
seq_len
,
1152
)
(batch,seq_len,1152).

When we skip the original text embedding and positional encoding layers, we must manually produce that 1152-dimensional vector so the decoder layers can process our data.

Hence, we do something like:

Input MLP 
→
1152
→1152 dims

Reshape to 
(
batch
,
1
,
1152
)
(batch,1,1152)

Pass it into each Gemma3DecoderLayer in sequence.

If you used a different Gemma variant—say one with a hidden size of 768 or 1792—you would simply match that dimension instead. The key idea is: whatever the frozen Gemma layers expect for hidden_states, your custom pipeline must produce that exact dimension.











### Explanation

1. **Parallel Multi‐Path FFN**:  
   - We split the input features into two groups (e.g. half & half), pass each through a small FFN branch, then concatenate to form a 1152‐dim vector.  
   - Optionally apply another linear/GELU to unify these paths.

2. **Reshape → (B,1,1152)**:  
   Matches Gemma 3’s hidden dimension (1152). We treat each sample as a “sequence” of length 1.

3. **Gemma 3 Partial Decoder Layer (frozen)**:  
   - Multi‐Head Attention + feed‐forward sub‐layers, plus RMSNorm.  
   - We skip embeddings & positional logic.  
   - The weights remain fixed, preserving Gemma’s pretrained knowledge.

4. **Final Classifier**:  
   - A small trainable FFN that outputs a single sigmoid probability for wildfire occurrence.  

This design **injects** a **pretrained Gemma sub‐layer** into a custom tabular model to potentially leverage Gemma 3’s internal “world knowledge” and advanced attention/FFN structure. The input and output layers are **trainable** to adapt specifically to wildfire forecasting, while the Gemma layer remains **frozen**.



                +-------------------------------------------------+
                |             Flat Input Features                 |
                |          (B, n_features vector)                 |
                |  [f1, f2, f3, ... , f_{n_features}]             |
                +----------------------+--------------------------+
                                       |
                             (Split evenly into 4 branches)
                                       |
           +-----------+     +-----------+     +-----------+     +-----------+
           | Branch 1  |     | Branch 2  |     | Branch 3  |     | Branch 4  |
           | (subset   |     | (subset   |     | (subset   |     | (subset   |
           | of input) |     | of input) |     | of input) |     | of input) |
           +-----+-----+     +-----+-----+     +-----+-----+     +-----+-----+
                 |                   |                   |                   |
         Each branch FFN:   Linear -> ReLU -> Linear -> ReLU  (Output dim = 288)
                 |                   |                   |                   |
           +-----+-------------------+-------------------+-------------------+
                                      |  Concatenate  (B, 1152 vector)
                                      v
                      +--------------------------------------+
                      |    3-Layer Feed-Forward Network      |
                      |  (e.g., Linear -> GELU -> Linear ->    |
                      |         GELU -> Linear -> GELU)        |
                      +--------------------------------------+
                                      |
                                      v
                      +---------------------------+
                      |    Projection Head        |
                      |      (Linear + GELU)      |
                      +---------------------------+
                                      |
                             (Output shape: B, 1152)
                                      |
                      +---------------------------+
                      |  Reshape to (B, 1, 1152)   |
                      +---------------------------+
                                      |
                      +---------------------------+
                      | Frozen Gemma3 Partial     |
                      |    Decoder Layer          |
                      |  (MHA + Gated FFN, fixed) |
                      +---------------------------+
                                      |
                             (Output shape: B, 1, 1152)
                                      |
                      +---------------------------+
                      | Squeeze token dimension   |
                      |       -> (B, 1152)        |
                      +---------------------------+
                                      |
                      +---------------------------+
                      |   Final Classification    |
                      |          MLP              |
                      | (e.g., Linear -> GELU ->   |
                      |  Linear -> Sigmoid)       |
                      +---------------------------+
                                      |
                          Wildfire Occurrence Probability
                                      (B, 1)

final archetacture:
                                      (B, n_features)
                                            |
               +-----------+-----------+-----------+-----------+
               | Branch #1| Branch #2 | Branch #3 | Branch #4 |
               |   FFN    |   FFN     |   FFN     |   FFN     |
               +----+-----+----+------+----+------+----+------+
                    |          |            |            |
        Each branch outputs a chunk, so sum => H  (e.g. 1152)
                    |          |            |            |
                    +----------+------------+------------+
                               |   Concatenate => (B, H)
                               v
                     +---------------------------+
                     |  3-Layer FFN => (B, H)   |
                     +---------------------------+
                               |
                               v
                     +---------------------------+
                     |   Projection => (B, H)   |
                     +---------------------------+
                               |
                        +---------------------+
                        | Reshape => (B,1,H) |
                        +---------------------+
                               |
                 +---------------------------------+
                 |  Frozen Gemma3 Partial Decoder  |
                 |    (mid-layers, hidden=H)       |
                 +---------------------------------+
                               |
                           => (B,1,H)
                               |
                       +-----------------+
                       | Squeeze => (B,H)|
                       +-----------------+
                               |
                     +---------------------------+
                     |   Final Classifier MLP   |
                     +---------------------------+
                               |
                            (B,1) Probability

